Kepler and the Behemoth: Three Mini-Neptunes in a 40 Million Year Old Association

Stellar positions and velocities from Gaia are yielding a new view of open cluster dispersal. Here we present an analysis of a group of stars spanning Cepheus to Hercules, hereafter the Cep-Her complex. The group includes four Kepler Objects of Interest: Kepler-1643 b ($2.32 \pm 0.13$ Earth-radii, 5.3 day orbital period), KOI-7368 b ($2.22 \pm 0.12$ Earth-radii, 6.8 days), KOI-7913 Ab ($2.34 \pm 0.18$ Earth-radii, 24.2 days), and Kepler-1627 Ab ($3.85 \pm 0.11$ Earth-radii, 7.2 days). The latter Neptune-sized planet is in part of the Cep-Her complex called the $\delta$ Lyr cluster (Bouma et al. 2022). Here we focus on the former three systems, which are in other regions of the association. Based on kinematic evidence from Gaia, stellar rotation periods from TESS, and spectroscopy, these three objects are also approximately 40 million years (Myr) old. More specifically, we find that Kepler-1643 is $46^{+9}_{-7}$ Myr old, based on its membership in a dense sub-cluster of the complex called RSG-5. KOI-7368 and KOI-7913 are $36^{+10}_{-8}$ Myr old, and are in a diffuse region that we call CH-2. Based on the transit shapes and high resolution imaging, all three objects are most likely planets, with false positive probabilities of $6 \times 10^{-9}$, $4 \times 10^{-3}$, and $1 \times 10^{-4}$ for Kepler-1643, KOI-7368, and KOI-7913 respectively. These planets demonstrate that mini-Neptunes with sizes of approximately 2 Earth radii exist at ages of 40 million years.

==> tab_supp_CepHer_X_Kepler.csv <==
dr2_source_id,dr3_source_id,kepid,ra_EDR3,dec_EDR3,weight,v_l,v_b,x_pc,y_pc,z_pc,kic_dr2_ang_dist,edr3_dr2_mag_diff
2073765172933035008,2073765172933035008,5641711,297.40986,40.89719,0.041,-0.51,-8.23,-8035.4,331.4,65.3,0.298,0.002
2073892308274949120,2073892308274949120,6065960,298.03137,41.33902,0.05,1.41,-0.87,-8036.0,344.3,65.8,0.036,-0.015
2073771460762296192,2073771460762296192,5213142,298.06531,40.37501,0.082,1.92,-3.62,-8031.9,340.0,62.2,0.066,-0.004
2073631105539157504,2073631105539157504,4585976,297.38494,39.61029,0.079,1.0,-7.82,-8037.0,301.0,58.0,0.08,-0.009
2073635847183278848,2073635847183278848,4679850,297.61286,39.73935,0.05,5.84,-6.45,-8031.5,324.8,60.4,0.017,-0.013
2073546236994620288,2073546236994620288,5217688,298.92679,40.32979,0.05,4.4,-1.52,-8044.3,299.4,54.0,0.05,-0.019
2073677800425252352,2073677800425252352,5212823,297.99896,40.35737,0.074,3.84,-1.89,-8035.1,327.0,60.8,0.046,-0.018
2073682404629778944,2073682404629778944,5123323,297.67434,40.24008,0.056,5.43,-4.71,-8043.7,289.9,57.2,0.025,-0.015
2073685771884589440,2073685771884589440,5123097,297.62337,40.28473,0.063,0.72,-2.59,-8034.9,323.1,61.6,0.026,-0.002
2073574235871755136,2073574235871755136,5039033,298.32594,40.12819,0.082,5.6,-5.11,-8035.6,323.6,58.5,0.052,-0.014
2073831491536527872,2073831491536527872,5903003,298.59593,41.19896,0.075,0.09,-4.98,-8041.9,323.2,60.4,0.012,0.007
2073837229612862464,2073837229612862464,6067817,298.4787,41.39261,0.069,-0.43,-5.22,-8043.9,318.1,60.8,0.062,0.005
2073598085842244096,2073598085842244096,5391520,298.83031,40.50742,0.063,-0.42,-4.58,-8038.1,326.0,57.8,0.03,-0.004
2099735298280416384,2099735298280416384,4144893,288.04526,39.20307,0.03,3.69,-0.68,-8018.8,291.4,92.2,0.041,-0.01
2099740658399587328,2099740658399587328,4249702,287.88548,39.32369,0.2,-1.34,-2.9,-8013.5,307.4,97.1,0.085,-0.017
2099741551752820480,2099741551752820480,4249749,287.90233,39.39767,0.232,-2.11,-4.75,-8012.0,312.9,98.5,0.062,-0.026
2099091259345916800,2099091259345916800,2283541,286.16996,37.6018,0.054,-1.87,-6.77,-8015.1,269.7,91.4,0.042,-0.007
2099757288513455232,2099757288513455232,4352328,287.77204,39.49084,0.236,-1.4,-4.14,-8003.8,337.2,105.4,0.018,-0.012
2099779553623847680,2099779553623847680,4644174,288.54441,39.79932,0.262,-0.92,-3.56,-8009.9,329.7,100.6,0.09,-0.008
2099133865420292992,2099133865420292992,2557430,286.84536,37.81592,0.034,0.09,-9.66,-8001.4,311.2,99.6,0.209,-0.004
2099155752573830016,2099155752573830016,2558273,287.10349,37.89413,0.042,-1.01,-9.76,-8001.6,313.1,99.1,0.035,-0.001
2099497460172538752,2099497460172538752,3946190,289.1312,39.02353,0.152,-1.15,-4.29,-8017.2,299.2,89.1,0.029,0.009
2099187088655077760,2099187088655077760,2834805,286.70146,38.04221,0.063,1.07,-3.2,-7985.8,354.4,111.8,0.063,-0.007
2099188978440310528,2099188978440310528,2555680,286.27803,37.81445,0.253,-2.34,-3.83,-7991.3,333.8,108.2,0.004,0.001
2099192822430193664,2099192822430193664,2694337,286.28588,37.90966,0.171,-1.61,-4.07,-8005.6,298.7,99.1,0.037,0.002
2099537764145002880,2099537764145002880,3222369,287.74997,38.38805,0.277,-1.74,-3.61,-8002.3,322.7,99.5,0.091,0.004
2099555459409402624,2099555459409402624,3430868,287.61255,38.56163,0.13,-1.05,-6.66,-8004.5,318.7,99.5,0.121,0.012
2099618131572631680,2099618131572631680,3733157,287.04503,38.80779,0.171,-3.98,-2.64,-8001.1,328.5,105.2,0.063,-0.009
2099643935736477696,2099643935736477696,4044261,287.72055,39.13751,0.021,-2.81,-10.24,-7998.5,345.5,106.9,0.039,-0.014
2099644446834259584,2099644446834259584,4044353,287.75348,39.17089,0.098,-4.57,-6.47,-8003.6,332.2,103.5,0.081,0.006
2099646856314081024,2099646856314081024,3941219,287.40596,39.02087,0.163,-3.55,-5.42,-8000.7,335.6,105.7,0.029,-0.0
2099648368142589568,2099648368142589568,3941283,287.43205,39.04599,0.304,-1.79,-3.84,-8007.5,317.2,101.0,0.034,0.002
2080065134037830400,2080065138342687872,9351053,295.15805,45.84358,0.091,4.51,-3.19,-8059.2,321.7,85.8,0.032,-0.001
2080091732779239168,2080091732779239168,9596155,294.98182,46.25447,0.055,3.43,1.11,-8068.8,280.8,79.1,0.641,-0.029
2080333728416384128,2080333728416384128,9782810,296.54307,46.53119,0.1,3.59,-5.94,-8066.3,316.9,81.6,0.125,0.005
2080175085205622656,2080175085205622656,9166700,296.33814,45.54512,0.042,4.96,1.16,-8064.5,298.1,76.3,0.021,0.002
2079893786325177088,2079893786325177088,8631500,294.38917,44.74873,0.1,2.14,-3.49,-8051.9,322.0,86.0,0.097,-0.008
2079903029095005696,2079903029096889856,8760485,294.5029,44.98798,0.042,8.3,-4.01,-8059.3,294.3,80.6,0.076,-0.014
2080468964046179328,2080468964046179328,9839872,295.36366,46.68353,0.039,7.06,-0.97,-8062.5,330.1,88.9,0.062,-0.009
2079663369921674624,2079663369921674624,8570134,295.57338,44.6007,0.032,1.57,-2.91,-8047.0,352.1,86.8,0.036,-0.013
2080265455615773312,2080265455615773312,9602418,297.09444,46.25038,0.073,2.67,-0.75,-8065.0,322.4,79.9,0.08,-0.011
2079682022958914176,2079682022958914176,8444309,296.53709,44.45618,0.066,7.16,-2.67,-8053.5,327.5,78.0,0.037,-0.007
2079686494024860032,2079686494024860032,8508291,296.39338,44.57012,0.072,6.38,-2.07,-8058.8,303.4,74.6,0.019,-0.011
2079697935817658880,2079697935817658880,8508009,296.317,44.52926,0.069,2.8,-1.37,-8063.1,281.1,70.8,0.009,-0.004
2080536931908027392,2080536931908027392,10023062,296.22887,46.96355,0.11,4.83,-1.2,-8070.1,303.9,81.3,0.069,0.001
2079721742816443008,2079721742816443008,8766982,296.65514,44.96475,0.094,5.25,-1.91,-8060.7,306.2,75.2,0.079,-0.007
2125856361663343232,2125856361663343232,7448057,292.76718,43.09859,0.03,6.37,-3.35,-8037.5,330.8,90.2,0.084,-0.031
2126234520642176640,2126234520642176640,8429170,291.2194,44.47148,0.116,1.43,-4.0,-8046.5,312.9,95.7,0.019,-0.013
2126351588572776064,2126351588572776064,8234825,292.36511,44.11231,0.024,6.49,0.79,-8058.9,262.1,79.1,0.017,-0.015
2126363408322823936,2126363408322823936,8366870,292.31744,44.3339,0.038,3.96,-9.0,-8053.1,290.2,86.0,0.015,-0.013
2125710985610039808,2125710985610039808,6780052,292.62888,42.22465,0.03,1.58,-6.7,-8049.5,267.3,75.6,0.01,-0.015
2125788428159994368,2125788428159994368,7032968,291.58626,42.50992,0.04,-1.34,0.35,-8041.2,296.2,86.1,0.067,-0.005
2126145052183993344,2126145052183993344,8027456,291.31599,43.85932,0.118,1.9,-3.14,-8046.9,298.7,90.6,0.022,0.006
2126169993053537024,2126169993053537024,8233504,291.85785,44.16529,0.097,1.23,-5.49,-8044.9,317.3,93.5,0.045,-0.004
2100663595331153920,2100663595331153920,4819564,286.35547,39.91813,0.105,-1.21,-3.59,-7997.7,353.5,117.6,0.125,-0.022
2100218568000743680,2100218568000743680,4136285,284.80121,39.21732,0.045,-1.19,0.43,-8017.9,277.9,102.0,0.02,0.011
2100711046130108544,2100711046130108544,5171232,286.51287,40.3596,0.341,-1.0,-3.2,-8010.0,327.1,110.6,0.053,-0.011
2101088900175248000,2101088900175248000,4649635,290.19325,39.75799,0.044,4.01,-3.71,-8012.2,332.7,93.6,0.042,-0.01
2101092091333095936,2101092091333095936,4649476,290.14963,39.78376,0.067,2.39,-1.91,-8015.9,321.7,91.5,0.028,0.008
2100727882401602944,2100727882401602944,4994506,286.03185,40.14174,0.295,-0.87,-3.63,-8005.2,334.2,114.3,0.054,-0.005
2099866243243441152,2099866243243441152,2831943,285.78999,38.02786,0.065,1.89,-0.83,-7991.3,334.4,111.2,0.086,-0.016
2100302680639307904,2100302680639307904,4137413,285.14946,39.29783,0.324,-0.76,-2.12,-8005.6,313.9,111.1,0.535,-0.029
2101462562329928704,2101462562329928704,5869314,289.54672,41.18013,0.031,4.99,-1.59,-8030.2,297.3,91.5,0.048,-0.016
2101469021961212544,2101469021961212544,6117832,289.98927,41.43673,0.052,2.58,-3.64,-8017.5,346.7,101.8,0.089,-0.018
2100344462081547904,2100344462081547904,4636938,285.59229,39.7915,0.186,0.5,-0.98,-8006.5,322.0,112.3,0.078,-0.001
2099929151623465728,2099929151623465728,3096453,285.3642,38.28135,0.073,-1.0,-5.85,-7983.9,355.3,119.7,0.057,-0.005
2099934339943954176,2099934339943954176,3215845,285.28831,38.39598,0.277,-2.98,-4.44,-8001.0,312.7,108.4,0.017,-0.009
2100367757983349760,2100367757983349760,3631048,286.81294,38.78793,0.311,-1.33,-4.57,-8002.4,323.4,104.9,0.049,-0.023
2100375523284267648,2100375523284267648,3836772,287.06854,38.94507,0.25,-2.66,-2.62,-8005.2,320.0,103.1,0.034,-0.009
2099956678074032512,2099956678074032512,3218637,286.38204,38.33539,0.212,-2.44,-3.14,-8005.5,305.8,101.4,0.039,0.0
2101503175541042048,2101503175541042048,5360976,291.35467,40.53003,0.062,2.93,-5.98,-8035.9,278.7,79.0,0.098,-0.017
2100395035319632256,2100395035319632256,4142137,286.98931,39.21278,0.385,-1.54,-3.91,-8006.3,320.8,104.3,0.136,-0.02
2100010519784766080,2100010519784766080,3731563,286.42592,38.85712,0.186,-1.75,-3.46,-7993.0,347.7,113.3,0.048,0.005
2100458330254475136,2100458330254475136,4448737,286.45034,39.50919,0.318,-1.67,-3.85,-8002.1,334.4,111.1,0.068,0.005
2100907648256384896,2100907648256384896,6028942,286.95923,41.37206,0.046,-6.7,-2.79,-8013.9,336.5,113.2,0.076,-0.008
2101219742057611264,2101219742057611264,4646159,289.17732,39.70034,0.065,1.63,-1.85,-8024.4,289.0,88.0,0.046,-0.006
2100028249409425664,2100028249409425664,3527862,285.94628,38.66019,0.27,-2.59,-4.24,-8003.6,313.4,106.0,0.059,0.002
2100049857384809344,2100049857384809344,3629496,286.20407,38.74263,0.243,-2.13,-2.95,-8007.4,306.1,103.0,0.09,0.008
2100052262566491904,2100052262566491904,3731157,286.27174,38.83976,0.032,1.28,2.33,-8004.6,315.3,105.4,0.066,-0.005
2101570417549452032,2101570417549452032,5702239,290.73169,40.92484,0.124,-0.19,-4.61,-8022.8,324.3,92.1,0.041,-0.005
2101676378683891584,2101676378683891584,6365076,292.16064,41.74322,0.091,0.62,-4.95,-8029.2,328.6,88.9,0.041,0.002
2101285575317012352,2101285575317012352,4825003,288.54604,39.96487,0.26,-0.46,-3.8,-8012.1,326.0,100.1,0.112,-0.012
2100120986342958720,2100120986342958720,3322943,285.17458,38.42774,0.075,-3.97,-5.85,-8013.9,279.3,99.6,0.025,-0.016
2100137238499702016,2100137238499702016,3728906,285.3008,38.82375,0.067,-3.99,-3.59,-8020.5,268.0,96.5,0.042,-0.005
2100574397451768320,2100574397451768320,5262561,287.78395,40.41587,0.213,-0.12,-2.96,-8011.1,332.5,106.2,0.019,-0.018
2101309592774323584,2101309592774323584,5176547,288.62362,40.39717,0.208,-0.29,-3.63,-8012.5,333.2,102.4,0.098,0.004
2100996536898063232,2100996536898063232,4555662,289.92993,39.66317,0.042,-5.99,-5.19,-8005.2,350.5,98.5,0.017,-0.008
2100154452728605312,2100154452728605312,3831911,285.05514,38.98501,0.202,-1.46,-4.63,-8008.8,300.2,107.0,0.063,-0.014
2101008704545730560,2101008704545730560,4149670,289.49802,39.29855,0.072,-2.65,-2.35,-8023.1,288.4,85.8,0.038,-0.007
2100633358763030784,2100633358763030784,5435597,287.54381,40.65047,0.14,0.65,-1.78,-8023.8,296.8,98.5,0.078,0.008
2100206365995549056,2100206365995549056,4036736,284.9697,39.13885,0.275,-0.88,-2.03,-8001.9,320.4,113.5,0.135,-0.012
2101037085690140544,2101037085690140544,4458172,289.77059,39.57859,0.04,-6.53,-4.27,-8018.6,307.8,89.6,0.038,0.009
2101037257488816640,2101037257488816640,4458109,289.75631,39.57642,0.064,-5.57,-3.73,-8016.5,313.9,91.0,0.13,0.001
2128121286897010432,2128121286897010432,9655045,294.2125,46.35674,0.169,3.22,-2.83,-8066.9,286.5,83.0,0.063,0.04
2126835614205717760,2126835614207308800,7955782,290.34822,43.77137,0.038,2.32,-0.75,-8035.6,334.4,102.8,0.027,0.001
2128171830072037632,2128171830072037632,9715163,293.87443,46.42831,0.063,3.77,-7.8,-8067.3,283.4,83.6,0.154,0.011
2126860108399441024,2126860112700786432,8024987,290.48861,43.81671,0.037,-0.26,-6.83,-8052.1,272.2,87.2,0.077,-0.012
2127785313075229184,2127785313075229184,9945771,289.36144,46.89237,0.133,3.01,-2.69,-8066.7,263.4,94.3,0.03,-0.001
2127789990298259840,2127789990298259840,10068906,289.25726,47.02773,0.02,0.21,1.36,-8060.6,295.2,103.8,0.029,-0.017
2127336166873534208,2127336166873534208,9273730,288.58939,45.72064,0.065,0.63,-4.72,-8048.7,312.8,108.7,0.044,-0.006
2128208972950146816,2128208972950146816,10017419,294.2079,46.96699,0.044,5.85,-1.29,-8061.5,332.0,94.5,0.043,-0.01
2127356129881815168,2127356129881815168,9397901,289.04401,45.96392,0.077,0.87,-4.96,-8057.2,284.4,99.5,0.067,-0.012
2128286694677360512,2128286694677360512,9772586,292.68066,46.50102,0.109,1.24,-1.86,-8062.9,297.5,91.1,0.039,0.008
2127002533814133248,2127002533814133248,8621969,290.76774,44.72739,0.03,-4.1,-1.19,-8044.2,324.7,100.9,0.091,-0.012
2127002602533604736,2127002602533604736,8621939,290.7606,44.72666,0.039,-3.67,-2.15,-8043.8,326.3,101.3,0.05,-0.004
2127073005637981440,2127073005637981440,8881126,290.20131,45.13268,0.073,4.49,-4.57,-8050.4,303.8,98.8,0.073,-0.018
2126672852125705216,2126672852125705216,9087249,291.25842,45.43925,0.118,2.73,-5.19,-8059.4,278.6,89.3,0.055,0.001
2128039373280457472,2128039373280457472,9221678,293.19785,45.66167,0.028,0.69,1.75,-8060.7,292.2,86.2,0.074,0.002
2128053392054482688,2128053392054482688,9406987,293.01673,45.98152,0.023,4.75,0.51,-8056.5,318.6,93.6,0.047,-0.017
2128080536248155776,2128080536248155776,9591182,293.12991,46.26286,0.145,4.13,-1.64,-8064.1,289.4,87.1,0.14,-0.0
2128496529598795648,2128496529598795648,10471960,292.53624,47.60202,0.249,3.52,-3.03,-8070.4,285.2,91.0,0.025,-0.028
2102391512214758144,2102391512214758144,6352430,287.74069,41.77595,0.08,0.84,-5.6,-8014.5,347.6,113.4,0.133,0.009
2103300877049828736,2103300877049828736,4726192,284.10288,39.80577,0.419,-2.26,-2.73,-8006.3,314.9,117.2,0.059,-0.012
2103305034578025728,2103305034578025728,4633285,283.91853,39.74887,0.263,-2.07,-1.25,-8006.8,311.7,117.0,0.016,-0.004
2103307611556131584,2103307611556131584,4725882,283.96104,39.82542,0.025,4.39,-5.66,-8001.3,327.9,121.9,0.917,-0.01
2103308126954515712,2103308126954515712,4725913,283.97312,39.86613,0.385,-1.09,-3.2,-8010.6,303.6,114.4,0.081,-0.001
2103312421921812736,2103312421921812736,4814229,283.89173,39.94316,0.343,-2.56,-3.43,-8006.5,315.5,118.6,0.022,-0.025
2103312593720517888,2103312593720517888,4814290,283.91815,39.99156,0.406,-2.05,-3.55,-8007.3,314.1,118.2,0.064,-0.019
2103314346067173504,2103314346067173504,4814502,283.99508,39.91701,0.048,-3.34,2.02,-8013.4,296.8,112.3,0.069,-0.009
2103318464937436416,2103318464937436416,4814309,283.92394,39.99256,0.4,-2.12,-3.14,-8006.0,317.8,119.3,0.048,-0.002
2102458371964692480,2102458371964692480,6764530,287.51417,42.29322,0.036,4.8,-1.86,-8033.5,293.7,100.9,0.107,-0.008
2103349496078696320,2103349496078696320,4816098,284.74968,39.94824,0.384,-2.08,-3.72,-8008.2,315.4,114.6,0.028,-0.004
2103351450286113408,2103351450286113408,4816200,284.8095,39.98611,0.034,0.37,2.97,-8011.9,306.1,111.6,0.013,-0.016
2102057810435877504,2102057810435877504,5264013,288.35215,40.4015,0.148,-3.16,-5.46,-8018.0,314.9,99.1,0.17,-0.014
2102476896165207168,2102476896165207168,7020022,287.18492,42.54878,0.23,-0.1,-3.05,-8031.6,302.8,105.3,0.058,-0.01
2102061516989607936,2102061516989607936,5263545,288.16724,40.47162,0.217,-2.27,-3.44,-8017.2,317.3,100.7,0.054,-0.003
2103381725513446016,2103381725513446016,5167899,284.99312,40.30436,0.183,-4.25,-2.42,-8013.8,306.7,111.6,0.061,-0.014
2103388047705329152,2103388047705329152,5167941,285.01717,40.38336,0.081,-2.02,0.07,-8002.1,341.4,121.9,0.046,-0.012
2102081518655563264,2102081518655563264,5437459,288.28462,40.63837,0.055,1.17,-8.04,-8026.1,293.7,94.6,0.067,-0.01
2103404987056588544,2103404987056588544,5080003,284.68516,40.28211,0.024,0.07,3.24,-8005.5,328.3,119.4,0.035,-0.007
2102097633373118848,2102097633373118848,5695850,288.70034,40.91729,0.066,-1.11,1.22,-8018.9,323.4,100.8,0.078,-0.016
2102937763335068544,2102937763335068544,7598549,288.72637,43.20253,0.026,2.0,-6.08,-8023.2,355.3,114.1,0.04,-0.012
2103448963226726144,2103448963226726144,5429163,284.68837,40.67622,0.407,-1.6,-2.1,-8015.3,307.1,113.7,0.066,0.006
2102111892664542080,2102111892664542080,5780861,288.56865,41.04795,0.024,-2.18,-3.13,-8003.7,372.8,114.1,0.05,0.005
2103452815812507392,2103452815812507392,5514252,284.55855,40.72642,0.037,-3.2,-7.46,-7999.2,353.6,128.6,0.054,-0.009
2103454877396849280,2103454877396849280,5429227,284.71632,40.69602,0.288,-0.6,-2.34,-8009.6,324.0,118.7,0.073,-0.013
2103456457944907776,2103456457944907776,5514871,284.89619,40.78091,0.402,-1.87,-2.11,-8015.0,310.9,114.1,0.077,-0.005
2101781077103808640,2101781077103808640,5956051,290.41109,41.29045,0.111,-1.95,-3.79,-8019.4,340.3,98.0,0.094,-0.015
2102959066373158144,2102959066373158144,7743830,288.33375,43.44173,0.128,-0.96,-3.03,-8039.3,299.7,101.5,0.011,-0.007
2102138929478224384,2102138929478224384,5694127,288.04132,40.98456,0.129,-2.62,-5.42,-8022.3,309.8,100.4,0.035,-0.007
2103497792709244544,2103497792709244544,4725292,283.70551,39.87049,0.345,-2.01,-2.73,-8003.7,320.8,121.0,0.025,-0.004
2102986107487506944,2102986107487506944,7812051,287.97231,43.51076,0.023,-6.01,-4.24,-8025.4,349.0,116.6,0.071,-0.01
2103021875975277184,2103021875975277184,8018827,287.98548,43.89053,0.034,1.88,-2.05,-8052.6,256.9,91.9,0.094,0.012
2103024246797101056,2103024246797101056,7949545,287.7505,43.73722,0.129,0.66,-3.29,-8038.3,305.6,106.0,0.09,-0.03
2103877364740680704,2103877364740680704,6187639,285.39332,41.51542,0.308,-1.17,-3.02,-8023.6,300.1,110.1,0.097,-0.011
2103033592646146560,2103033592646146560,8087381,287.84997,43.97859,0.104,0.34,-1.26,-8040.8,301.5,105.0,0.026,-0.012
2101855569017361280,2101855569017361280,6359802,290.35443,41.76914,0.042,-4.74,-0.88,-8025.2,330.0,97.0,0.106,-0.006
2103616952281732608,2103616952281732608,5428125,284.15774,40.60887,0.422,-1.81,-2.7,-8012.4,311.5,117.4,0.065,-0.005
2103624133467152896,2103624133467152896,5341666,283.93305,40.59116,0.288,-1.31,-3.85,-8007.2,324.6,122.5,0.155,-0.017
2103649044277731584,2103649044277731584,5686435,284.62256,40.97535,0.412,-1.4,-2.41,-8017.3,305.9,114.2,0.008,-0.014
2103105056600512256,2103105056600512256,8423087,288.84191,44.42269,0.069,1.06,-1.58,-8047.0,293.3,99.7,0.115,-0.009
2102692709683542400,2102692709683542400,6940035,289.08683,42.47167,0.067,1.47,-6.15,-8024.2,338.6,106.4,0.028,-0.015
2103978859108631040,2103978859108631040,6426507,285.55414,41.85669,0.266,-0.24,-1.96,-8021.2,314.5,114.3,0.075,-0.003
2103683300936702464,2103683300936702464,5685047,283.89675,40.91591,0.228,-3.13,-4.26,-8014.5,309.3,118.4,0.054,-0.005
2103714637018491136,2103714637018491136,5940165,283.89942,41.22159,0.043,-1.65,-4.03,-7999.6,358.1,134.4,0.036,-0.014
2103719309943016448,2103719309943016448,6023332,284.23117,41.3355,0.538,-1.38,-2.71,-8017.7,308.8,117.5,0.127,0.009
2102732292101973504,2102732292101973504,7354213,289.10629,42.97053,0.064,-3.38,-0.79,-8029.7,329.8,105.2,0.085,0.002
2103737241426734336,2103737241426734336,6184894,284.05667,41.57673,0.299,-0.92,-3.25,-8021.1,301.9,116.5,0.04,-0.028
2103746007460037632,2103746007460037632,5168890,285.4549,40.38525,0.028,-8.15,-4.04,-8017.8,299.1,107.5,0.037,-0.008
2103771158789451136,2103771158789451136,5516133,285.53091,40.7323,0.04,-0.55,-3.02,-8029.8,270.0,99.3,0.096,0.011
2102771599641078912,2102771599641078912,7439140,290.0699,43.04601,0.02,6.03,-1.33,-8038.6,305.8,95.3,0.092,0.0
2103796615056448384,2103796615056448384,5860441,285.9955,41.18543,0.351,-0.68,-3.02,-8016.7,318.7,112.2,0.03,-0.006
2102358355067054464,2102358355067054464,6111024,287.47626,41.45497,0.159,0.36,-2.52,-8015.4,336.6,111.0,0.059,-0.017
2081887063472822144,2081887063472822144,8331561,301.26317,44.2882,0.044,5.31,0.96,-8069.7,289.2,55.4,0.014,-0.026
2082119713259755648,2082119713259755648,8784119,301.2413,44.99909,0.077,3.44,-5.83,-8073.4,285.8,56.9,0.088,-0.019
2082142734285082368,2082142734285082368,8653134,300.43101,44.75101,0.244,4.68,-3.21,-8062.0,335.1,65.4,0.042,0.009
2075875792887385472,2075875792887385472,8197767,301.03962,44.03609,0.198,6.14,-4.11,-8058.8,339.6,61.5,0.383,-0.01
2076198224671929088,2076198224671929088,4175707,295.69885,39.26683,0.076,-2.37,-5.16,-8025.8,320.2,66.3,0.059,-0.022
2076200492414475136,2076200492414475136,4174717,295.51475,39.26911,0.038,4.07,-4.23,-8018.3,343.8,70.4,0.067,-0.0
2076206539729021952,2076206539729021952,4383431,295.95446,39.46593,0.025,-0.85,-3.2,-8016.7,356.7,70.9,0.043,-0.015
2076225265786580608,2076225265786580608,4670415,295.74964,39.7078,0.078,2.15,-2.74,-8030.0,314.5,66.4,0.005,-0.016
2076102154842836992,2076102154842836992,8327691,300.1361,44.2833,0.046,3.95,-0.58,-8069.5,278.5,57.6,0.015,-0.011
2075947501661405184,2075947501661405184,7919763,299.96247,43.69381,0.088,5.77,-4.4,-8050.6,359.0,67.0,0.061,-0.022
2076149223381269376,2076149223381269376,8651452,299.97581,44.70516,0.098,4.19,-4.19,-8056.2,359.5,70.3,0.026,0.004
2076155103200250240,2076155103200250240,8651471,299.98269,44.7133,0.084,3.54,-4.12,-8055.7,362.7,70.7,0.071,-0.021
2075994368346179840,2075994368346179840,7987781,299.8278,43.77695,0.087,0.52,-4.34,-8058.6,319.7,62.7,0.017,-0.02
2076299207945181824,2076299207945181824,5024254,295.29338,40.11482,0.024,4.23,-7.66,-8023.1,342.2,73.6,0.053,-0.012
2076565560327117696,2076565560327117696,5371597,294.3884,40.54296,0.069,-0.72,-2.82,-8027.2,328.9,76.5,0.117,-0.009
2076566183109063680,2076566183109063680,5371747,294.4312,40.59397,0.096,-2.1,-7.63,-8033.7,307.8,72.9,0.113,-0.0
2076916068323795712,2076916068323795712,6307077,297.63372,41.6624,0.029,2.92,0.89,-8046.1,307.0,63.2,0.112,-0.013
2076917442713332480,2076917442713332480,6385342,297.56824,41.74233,0.079,-0.63,-5.05,-8044.0,316.6,65.0,0.089,0.005
2077126483054638976,2077126483054638976,6878696,296.00205,42.33573,0.073,4.43,-2.39,-8044.7,312.6,72.0,0.058,-0.013
2076790552200353536,2076790552200353536,5980208,297.07379,41.22446,0.087,-0.77,-7.85,-8041.2,312.7,65.0,0.061,-0.013
2076969016682126080,2076969016682126080,6463047,297.37438,41.86263,0.069,2.82,-3.18,-8036.1,349.4,70.8,0.036,0.001
2077178782881876864,2077178782881876864,6965789,296.42214,42.4929,0.074,3.86,-4.52,-8038.1,346.7,76.2,0.043,0.005
2076839583548686336,2076839583548686336,6143078,297.01936,41.40145,0.023,8.34,-1.2,-8043.8,305.8,64.7,0.027,-0.011
2077213005182040320,2077213005182040320,7299869,296.71159,42.86419,0.064,2.36,-0.75,-8053.0,294.8,67.8,0.005,0.005
2076855801345072896,2076855801345072896,6222668,296.65508,41.53149,0.113,0.68,-4.55,-8042.9,308.9,66.8,0.003,0.005
2077231799959508864,2077231799960705792,7215936,296.12547,42.7088,0.022,4.83,-3.82,-8060.5,255.9,63.1,0.102,-0.003
2107142364518546688,2107142364518546688,9005114,284.66808,45.38317,0.037,-1.3,-6.83,-8043.9,299.9,119.8,0.019,-0.012
2077612883814892160,2077612883814892160,6370174,293.74259,41.78977,0.042,0.17,-4.34,-8049.2,268.3,71.1,0.026,-0.027
2077884428827603456,2077884428827603456,6876575,295.51338,42.31876,0.181,1.68,-5.68,-8044.6,308.4,73.1,0.109,0.007
2077417303879747712,2077417303879747712,6130409,293.92432,41.43881,0.127,1.06,-6.46,-8039.9,297.2,75.0,0.07,-0.026
2077668752749671424,2077668752749671424,6609270,292.73765,42.01478,0.021,-4.84,-1.18,-8033.0,324.8,86.4,0.151,-0.012
2078416283219985792,2078416283219985792,6545986,298.02316,41.99594,0.032,4.12,-0.41,-8054.8,280.9,59.1,0.06,0.002
2077322062990094592,2077322062990094592,5541919,294.22389,40.73378,0.031,2.34,-2.09,-8021.3,352.1,81.7,0.011,-0.012
2077322062990095104,2077322062990095104,5541914,294.22287,40.73557,0.033,2.39,-2.34,-8021.4,351.7,81.6,0.041,-0.014
2077807909689806848,2077807909689806848,7286410,293.17021,42.80738,0.137,0.92,-3.55,-8042.7,307.5,83.0,0.025,0.009
2116757765501471232,2116757765501471232,7255398,280.97222,42.88898,0.068,-1.45,-3.37,-8014.6,329.6,142.4,0.063,-0.012
2116916163895305216,2116916163895305216,7658882,280.68648,43.32707,0.045,1.38,-0.71,-8029.3,290.8,129.9,0.089,-0.006
2079313171163653120,2079313171163653120,8771498,297.83015,44.94473,0.111,2.2,-5.68,-8064.1,299.5,69.9,0.041,0.003
2078912467894820096,2078912467894820096,8248939,296.93597,44.16106,0.08,4.42,-1.03,-8051.0,335.5,77.1,0.051,-0.007
2079092993961452288,2079092993961452288,8517293,298.74614,44.51543,0.047,5.07,-2.92,-8070.3,266.3,60.7,0.025,-0.001
2078752252740429696,2078752252740429696,7769891,297.04261,43.45628,0.025,2.72,1.15,-8044.8,347.4,76.6,0.076,-0.008
2078794515219482752,2078794515219482752,7836762,296.38322,43.59517,0.047,7.31,-2.66,-8056.7,291.3,70.2,0.074,-0.015
2079382204184435072,2079382204184435072,9040228,297.46691,45.3724,0.13,3.55,-4.53,-8059.0,334.2,78.2,0.039,-0.013
2079407492949813888,2079407492949813888,9045611,298.67077,45.31918,0.131,6.19,-2.56,-8063.5,322.0,71.6,0.073,0.001
2079024622387491712,2079024622387491712,8324268,299.20902,44.27113,0.08,7.15,-6.36,-8059.2,322.2,66.7,0.163,0.01
2079024656747338368,2079024656747338368,8324293,299.21441,44.27426,0.125,7.22,-4.25,-8058.4,326.5,67.3,0.038,0.0
2079438932110694016,2079438932110694016,9238899,298.69038,45.68291,0.081,3.98,-6.8,-8069.8,296.5,68.4,0.077,-0.009
2079272527897315968,2079272527897315968,8643814,297.97025,44.71158,0.122,6.1,-3.32,-8057.9,327.2,73.3,0.086,-0.027
2079295372819191424,2079295372819191424,8644597,298.15115,44.72395,0.135,3.59,-2.49,-8055.6,341.4,74.9,0.046,-0.004
2075440759930938624,2075440759930938624,6719893,298.62133,42.18362,0.022,7.2,-2.86,-8036.3,369.6,69.2,0.051,-0.002
2075039545581043456,2075039545581043456,5307816,299.40539,40.46084,0.025,0.76,-10.35,-8045.1,303.0,53.0,0.019,-0.016
2075369467785389824,2075369467785389824,6391896,299.01391,41.73245,0.135,4.21,-3.03,-8043.7,331.2,61.3,0.062,-0.009
2075377950329382400,2075377950329382400,6470844,299.08757,41.89916,0.113,4.93,-5.68,-8045.2,329.5,61.3,0.074,-0.006
2075055862145156864,2075055862145156864,5393802,299.23504,40.56681,0.072,5.94,-4.11,-8042.4,313.9,55.1,0.034,-0.005
2133657465378315904,2133657465378315904,11953957,285.84868,50.33164,0.06,4.83,-3.6,-8074.3,286.8,119.3,0.02,-0.005
2133055723280822016,2133055723280822016,11961075,290.21206,50.30541,0.14,4.61,-2.67,-8083.3,262.9,97.6,0.074,-0.022
2133166013742924672,2133166013742924672,12157161,290.16936,50.7656,0.051,4.53,-2.61,-8087.8,245.0,93.3,0.054,0.004
2133238826326478208,2133238826326478208,12353946,289.69637,51.18614,0.057,3.71,-3.52,-8081.0,304.9,113.5,0.06,-0.019
2132692403407786752,2132692403407786752,11656301,288.69204,49.77167,0.047,4.55,-2.19,-8071.7,307.8,115.1,0.151,-0.015
2132760641848600960,2132760641848600960,11447564,287.55836,49.36706,0.045,0.86,-0.86,-8076.6,258.6,102.8,0.094,-0.018
2134730451290713728,2134730451290713728,11037498,295.35134,48.55694,0.047,4.31,-8.26,-8076.4,303.9,88.1,0.018,-0.01
2134820679963956736,2134820679963956736,11357984,295.45621,49.1521,0.041,6.61,0.32,-8085.2,263.6,80.1,0.161,-0.013
2134839814040342400,2134839814040342400,11514272,295.12962,49.42809,0.157,3.79,-4.65,-8083.5,281.1,85.7,0.078,-0.013
2134844624403540096,2134844624403540096,11565541,294.96702,49.56094,0.024,0.44,-6.89,-8078.7,319.2,95.4,0.035,-0.007
2136135420990484480,2136135420990484480,12258704,291.69312,50.93354,0.053,-0.17,-2.06,-8084.6,289.0,101.7,0.02,-0.013
2135303296848445952,2135303296848445952,11972826,296.3305,50.36879,0.041,4.42,-0.19,-8085.1,320.3,93.0,0.064,0.001
2135317796658418048,2135317796658418048,12023817,296.89374,50.4396,0.123,4.78,-3.33,-8089.2,295.1,85.8,0.085,0.005
2134920632442091776,2134920632442091776,11515276,295.5673,49.46862,0.041,2.4,-0.04,-8079.4,318.3,92.9,0.068,-0.026
2134971347416605056,2134971347416605056,11770546,295.46583,49.98881,0.065,6.24,-5.44,-8081.5,321.4,95.3,0.094,0.01
2134974920829382400,2134974920829382400,11821140,295.3624,50.05307,0.029,8.53,-4.59,-8081.2,324.6,96.5,0.015,0.002
2135592537125787648,2135592537125787648,12315252,295.61176,51.09293,0.044,1.42,0.52,-8091.3,285.5,89.0,0.044,-0.013
2135154828418076672,2135154828418076672,11869977,294.80758,50.1012,0.04,7.28,-0.41,-8082.6,308.8,94.8,0.015,-0.017
2050233601176543104,2050233601176543104,757099,291.04306,36.59377,0.099,-1.99,-6.15,-7996.7,329.1,81.3,0.128,-0.017
2051031193779818240,2051031193779818240,1718594,290.83064,37.27257,0.147,-1.43,-4.39,-7996.8,338.2,85.7,0.087,0.001
2051085619607113600,2051085619607113600,2156718,290.65146,37.56301,0.039,0.27,-7.12,-7992.3,354.2,90.4,0.051,-0.013
2051694572946664960,2051694572946664960,1028018,291.47131,36.79982,0.055,-2.34,-7.7,-7995.0,339.5,81.6,0.058,-0.03
2051719522419750656,2051719522419750656,1436265,292.24548,37.09659,0.106,-1.83,-5.88,-8004.3,324.1,76.1,0.136,-0.037
2051746563534482304,2051746563534482304,1294756,291.4223,36.97127,0.099,-1.99,-6.43,-8002.3,322.4,79.2,0.043,0.007
2052164927713561600,2052164927713561600,3246460,294.23607,38.38382,0.068,0.62,-8.44,-8016.9,322.5,70.4,0.139,0.016
2105654583547150336,2105654583547150336,7669197,286.55122,43.36071,0.2,-0.28,-3.53,-8034.1,305.7,110.2,0.115,-0.006
2104426497780648960,2104426497780648960,6020313,282.76691,41.39766,0.089,0.26,-1.75,-8006.8,334.1,132.7,0.086,-0.024
2106217915757879296,2106217911457681536,8743007,287.20674,44.93013,0.024,-2.62,-3.95,-8031.0,355.8,125.3,0.009,0.0
2106230731940200960,2106230731940200960,8807085,286.56924,45.04508,0.097,0.82,-3.07,-8042.5,309.5,114.5,0.1,-0.014
2106235301785453824,2106235301785453824,8873448,286.74756,45.15802,0.042,2.09,-2.88,-8057.5,253.7,97.2,0.144,-0.016
2106235301785454208,2106235301785454208,8873450,286.74853,45.15872,0.043,2.39,-2.41,-8057.4,254.2,97.3,0.172,-0.024
2104496939541415680,2104496939541415680,6423086,283.80966,41.80475,0.059,0.01,-7.83,-8017.9,314.1,121.9,0.05,-0.018
2104522022150937088,2104522022150937088,6263831,283.11619,41.64993,0.094,-1.93,-6.37,-8021.8,296.4,119.0,0.044,-0.013
2104533154705749888,2104533154705749888,6421480,283.04363,41.84623,0.095,-0.06,0.0,-8013.5,324.1,128.8,0.072,-0.006
2104002056231471744,2104002056231471744,6761539,286.26485,42.22185,0.162,-0.79,-1.04,-8022.1,322.5,114.2,0.024,0.003
2106471142730265856,2106471142730265856,9206969,286.26819,45.64278,0.058,3.05,-2.61,-8056.9,262.8,102.4,0.041,-0.007
2104057336751186944,2104057336751186944,6186082,284.63577,41.56452,0.363,-1.32,-2.86,-8021.4,303.7,114.5,0.052,-0.043
2104068095647479936,2104068095647479936,6346894,285.14171,41.71156,0.286,-0.82,-2.25,-8022.9,304.4,112.8,0.063,-0.006
2104075723510034944,2104075723510034944,6425783,285.19406,41.86821,0.378,-1.26,-3.34,-8021.6,311.5,115.0,0.072,-0.009
2105968047442025344,2105968047442025344,8416395,285.34758,44.49046,0.039,1.26,-7.06,-8037.9,307.7,117.9,0.062,-0.02
2104095720877577984,2104095720877577984,6672156,284.91175,42.18873,0.028,-5.39,-6.37,-8010.0,352.1,129.4,0.089,-0.012
2106020617840025600,2106020617840025600,8016816,287.01267,43.89276,0.025,-3.12,-6.98,-8043.7,284.6,103.2,0.041,-0.007
2104120425529486720,2104120425529486720,6423857,284.20874,41.87476,0.256,-1.75,-4.46,-8020.4,310.0,118.9,0.043,-0.011
2106029040275684992,2106029040275684992,8153795,287.03477,44.03635,0.151,0.03,-3.27,-8038.0,308.3,110.3,0.121,0.012
2104841052321306624,2104841052321306624,7257035,281.87789,42.86473,0.02,-3.11,1.37,-8032.4,278.5,119.8,0.117,-0.001
2105452140268924032,2105452140268924032,6675714,286.51267,42.13399,0.325,-0.74,-3.53,-8025.5,311.4,109.7,0.023,0.01
2104160111027436928,2104160111027436928,6843185,284.49476,42.39955,0.17,-0.19,-2.73,-8018.1,328.5,124.4,0.078,-0.019
2104872212304516992,2104872212304516992,6502217,284.08961,41.9484,0.082,-0.61,-7.0,-8022.0,305.6,118.2,0.036,-0.003
2104160970020882560,2104160970020882560,6843063,284.44399,42.39302,0.113,0.54,-1.79,-8016.5,333.2,126.1,0.057,0.004
2104173305166512384,2104173305166512384,6672948,285.29441,42.10491,0.363,-0.82,-3.15,-8023.8,309.3,114.3,0.147,-0.027
2105481414766290560,2105481414766290560,7019432,286.91808,42.54952,0.048,2.96,-6.65,-8024.3,325.7,112.8,0.07,-0.008
2106141392323223296,2106141392323223296,8355134,287.50889,44.3759,0.103,-0.54,-0.8,-8041.0,306.9,108.6,0.071,-0.009
2106141396620757888,2106141396620757888,8355130,287.50676,44.37494,0.103,-3.04,-2.26,-8040.9,307.1,108.7,0.069,0.001
2104961826801687808,2104961826801687808,7095058,283.12246,42.65091,0.042,3.31,-2.06,-8031.7,282.9,116.0,0.14,-0.015
2104989692550055424,2104989692550055424,7422486,283.43007,43.04239,0.136,0.83,-1.36,-8026.4,308.3,123.8,0.074,-0.004
2105006563181550080,2105006563181550080,7504769,283.09868,43.16027,0.021,-4.42,-7.79,-8018.5,334.2,134.3,0.003,-0.009
2104345069498052864,2104345069498052864,5597406,283.15334,40.81377,0.336,-2.23,-2.41,-8012.6,309.3,121.6,0.049,-0.022
2104345069498052992,2104345069498052992,5597401,283.15105,40.81422,0.339,-2.31,-2.94,-8011.6,312.0,122.5,0.066,-0.01
2106823231268335744,2106823231268335744,8935239,283.92849,45.25649,0.084,-1.97,-4.41,-8040.8,304.7,124.2,0.073,-0.005
2052594385776336768,2052594385776336768,2572681,290.75874,37.88482,0.021,-1.15,-3.81,-8027.2,263.5,72.8,0.105,-0.006
2052844803848824576,2052844803848824576,3643799,290.95501,38.71481,0.118,-3.32,-6.26,-8016.4,307.6,82.6,0.027,-0.005
2052620606558049792,2052620606558049792,3113630,290.73002,38.22974,0.103,1.39,-5.55,-8019.5,289.9,78.9,0.044,-0.003
2052853733082870528,2052853733082870528,3642808,290.65942,38.712,0.027,-7.28,-3.38,-8004.3,340.6,90.6,0.013,-0.011
2052871363926844928,2052871363926844928,3439126,290.15725,38.52438,0.166,-1.76,-5.24,-8004.5,333.6,91.0,0.051,-0.007
2052872119840855680,2052872119840855680,3336595,289.91093,38.44547,0.056,-1.96,-6.85,-7994.3,359.5,97.5,0.019,-0.011
2052875933772027904,2052875933772027904,3539632,290.02093,38.63636,0.177,-0.48,-5.01,-8006.9,327.8,90.7,0.034,-0.008
2052435545010409856,2052435545010409856,4473355,294.01524,39.5315,0.069,0.54,-4.67,-8018.5,336.3,76.6,0.042,-0.016
2052673005158812928,2052673005158812928,3344220,291.95287,38.40639,0.032,-1.59,-10.73,-8021.5,293.8,75.1,0.093,-0.015
2052301095353957248,2052301095353957248,3858086,293.50288,38.90921,0.087,-0.61,-5.96,-8014.8,332.7,76.6,0.025,-0.005
2052989252191235072,2052989252191235072,4464530,291.6368,39.55758,0.119,0.05,-7.51,-8025.5,297.9,79.7,0.048,-0.0
2052989252191235584,2052989252191235584,4464528,291.63627,39.55861,0.102,1.01,-7.36,-8028.1,290.0,78.2,0.062,-0.001
2052504951683565056,2052504951683565056,4842436,293.72769,39.90734,0.093,1.39,-2.73,-8026.2,315.5,75.3,0.032,-0.002
2052525842397883008,2052525842397883008,2013627,291.22571,37.47176,0.027,-3.07,-9.31,-8018.8,283.8,74.1,0.077,-0.013
2052763233833344384,2052763233833344384,3646781,291.74448,38.78631,0.136,1.01,-6.42,-8019.1,305.7,79.0,0.033,-0.011
2052530171724900224,2052530171724900224,2158641,291.1074,37.55156,0.043,3.31,-2.95,-8006.6,317.9,81.2,0.055,-0.011
2052568414114430848,2052568414114430848,2442551,291.26994,37.77022,0.117,-1.42,-5.66,-8006.9,321.5,81.7,0.098,-0.01
2053299348831952512,2053299348831952512,5015454,293.07449,40.13712,0.076,-2.91,-4.39,-8020.9,332.6,81.7,0.039,-0.005
2053617691806542976,2053617691806542976,6045511,292.77218,41.38138,0.174,0.69,-5.1,-8032.3,315.1,82.7,0.074,-0.023
2053517636247274240,2053517636247274240,5536266,292.64255,40.73276,0.097,-1.62,-3.65,-8035.4,292.0,77.3,0.068,0.002
2053560482841892224,2053560482841892224,5793668,292.68427,41.07386,0.036,5.69,-5.02,-8041.5,277.0,74.9,0.028,-0.006
2053574256795363072,2053574256795363072,5621528,292.29713,40.84586,0.038,-0.78,-0.43,-8036.1,289.3,78.3,0.097,-0.016
2053601061692668928,2053601061692668928,5961373,292.18322,41.21266,0.156,0.17,-5.21,-8030.3,314.5,84.6,0.003,-0.001
2085651963081506816,2085651963081506816,10362937,299.5353,47.47622,0.057,8.57,-2.29,-8071.1,356.8,80.4,0.132,-0.01
2085233839426359808,2085233839426359808,9428227,299.95212,45.96571,0.047,4.51,-8.07,-8074.0,293.4,64.6,0.389,-0.034
2085684192516834176,2085684192516834176,10359854,298.65533,47.46874,0.074,2.3,-4.32,-8070.8,345.4,81.7,0.082,-0.017
2085688448822534528,2085688448822534528,10425836,298.89505,47.53876,0.05,1.68,-1.6,-8083.1,267.4,67.4,0.085,-0.006
2085478308963651584,2085478308963651584,9730417,298.80919,46.42009,0.074,7.79,-1.15,-8069.6,320.2,73.8,0.061,0.001
2085481744937494784,2085481744937494784,9730373,298.79297,46.4589,0.056,8.77,-4.82,-8073.1,299.7,70.6,0.012,-0.014
2085275719641874176,2085275719641874176,9488989,299.74251,46.00015,0.044,0.48,-7.77,-8069.7,318.5,69.1,0.042,-0.001
2085176974058485376,2085176974058485376,9050543,300.04102,45.31494,0.024,-2.11,-3.27,-8064.7,331.1,67.9,0.107,-0.008
2086632830531191552,2086632830531191552,10810068,296.60902,48.14984,0.026,6.78,-0.13,-8083.6,257.0,73.3,0.327,-0.012
2086378946426807936,2086378946426807936,10355509,297.45657,47.43815,0.035,7.39,-4.36,-8066.0,359.7,88.9,0.044,-0.017
2086645474914440576,2086645474914440576,10611751,296.21434,47.81106,0.029,-0.47,-1.35,-8072.8,313.0,85.3,0.036,-0.01
2086715156462908672,2086715156462908672,10812541,297.30442,48.19525,0.171,4.22,-3.56,-8078.2,303.1,80.6,0.111,-0.022
2086499922761614208,2086499922761614208,10936708,298.43671,48.32893,0.081,6.94,-4.66,-8082.4,291.7,75.1,0.067,-0.01
2086562221271092992,2086562221271092992,11043770,297.60557,48.53828,0.109,4.4,-5.38,-8079.7,307.5,81.3,0.075,0.003
2086323455447879680,2086323455447879680,10091786,297.65714,47.09329,0.024,0.55,0.77,-8079.1,267.8,70.1,0.084,-0.023
2086327436873607936,2086327436873607936,10224468,297.63679,47.29798,0.064,2.68,-4.52,-8067.9,344.7,84.9,0.045,-0.007
2087203442705490944,2087203442705490944,11726065,297.73584,49.88305,0.094,3.46,-1.88,-8086.3,309.3,84.8,0.082,-0.008
2129719495765254272,2129719495765254272,11190713,291.99833,48.81763,0.14,4.87,-3.23,-8079.3,261.1,89.0,0.159,0.007
2129733956917006592,2129733956917006592,11243149,291.33107,48.96567,0.202,4.02,-3.09,-8076.4,277.4,95.7,0.114,-0.016
2130260180608648192,2130260180608648192,9272082,287.64083,45.75111,0.038,1.76,-2.14,-8043.5,328.5,117.1,0.056,0.008
2128840912955018368,2128840912955018368,10736489,293.94764,48.06526,0.093,3.94,-2.12,-8079.9,254.0,80.1,0.032,0.022
2129299035647555968,2129299035647555968,10730618,291.62705,48.09302,0.058,0.89,0.42,-8071.6,283.6,94.6,0.027,0.003
2129798282645431296,2129798282645431296,11351755,292.56192,49.1595,0.02,2.21,-8.7,-8081.1,263.8,88.7,0.027,-0.01
2129802504592956544,2129802504592956544,11403986,292.43028,49.24716,0.054,8.42,-3.21,-8077.8,286.7,95.2,0.167,-0.002
2129320785361864832,2129320785361864832,10974032,291.04128,48.42797,0.042,5.29,-7.79,-8070.5,294.2,100.1,0.022,0.01
2128941144612685184,2128941144612685184,10924762,293.97718,48.34345,0.123,4.27,-2.51,-8080.0,261.1,82.2,0.274,-0.03
2129870472456063744,2129870472456063744,11610797,291.90305,49.67067,0.181,4.3,-2.78,-8082.1,266.5,92.4,0.081,-0.006
2130437992254143232,2130437992254143232,9761347,287.23888,46.59805,0.035,7.88,-3.21,-8062.9,261.8,100.3,0.059,-0.022
2129417404945830784,2129417404945830784,10857583,290.12923,48.2085,0.174,3.57,-2.88,-8073.2,265.9,94.9,0.049,-0.033
2130527293213756288,2130527293213756288,9699848,286.67753,46.47194,0.052,7.07,-2.72,-8058.0,277.2,106.8,0.034,0.006
2129019652317227392,2129019652317227392,11193578,293.45308,48.85901,0.03,4.78,-8.58,-8073.6,311.7,97.2,0.071,-0.008
2130618621398706048,2130618621398706048,10127823,286.01274,47.12342,0.024,8.22,-0.92,-8060.4,276.6,110.0,0.085,0.002
2130135592196632192,2130135592196632192,11912947,290.9828,50.26155,0.149,4.41,-2.68,-8084.6,259.3,94.2,0.068,-0.016
2128747664927194112,2128747664927194112,10803430,294.28347,48.14708,0.039,8.93,-5.24,-8076.2,281.7,85.7,0.075,-0.003
2129185923389399808,2129185923389399808,10403228,291.22678,47.55001,0.215,3.29,-2.96,-8067.6,287.7,96.0,0.123,-0.023
2130790347071058304,2130790347071058304,10066745,288.21314,47.04495,0.046,2.37,-7.16,-8060.6,288.2,105.6,0.069,-0.005
2130866939228158464,2130866939228158464,10395363,287.5951,47.50138,0.03,-1.15,-1.85,-8055.7,318.4,117.9,0.058,-0.001
2130988018645874944,2130988018645874944,10722785,288.37032,48.08977,0.022,6.28,-3.41,-8061.1,313.4,114.6,0.012,-0.003
2131213903865281664,2131213903865281664,11075410,287.11771,48.66518,0.054,2.98,-4.31,-8074.4,250.6,100.5,0.136,-0.01


==> tab_supp_RSG5_CH2_Prot.csv <==
dr3_source_id,ra_EDR3,dec_EDR3,parallax_EDR3,ruwe_EDR3,weight,v_l,v_b,x_pc,y_pc,z_pc,(BP-RP)0,(M_G)0,cluster,Prot_Adopted,Prot_TESS,Prot_ZTF,Prot_Confused
2127562009133684480,291.02306,46.43843,3.7099,0.981,0.087,2.78,-2.87,-8068.5,256.0,86.3,-0.115,0.442,CH-2,,,,0
2133166013742924672,290.16936,50.7656,3.8789,0.89,0.051,4.53,-2.61,-8087.8,245.0,93.3,0.65,3.745,CH-2,0.78,0.78,,0
2129870472456063744,291.90305,49.67067,3.5863,0.76,0.181,4.3,-2.78,-8082.1,266.5,92.4,0.734,4.178,CH-2,1.619,1.619,,0
2106471142730265856,286.26819,45.64278,3.5365,0.979,0.058,3.05,-2.61,-8056.9,262.8,102.4,0.908,5.116,CH-2,,,,0
2130029214447088640,290.84753,49.8426,3.5995,1.031,0.168,4.12,-3.07,-8081.8,264.6,95.4,1.048,5.473,CH-2,2.143,2.143,,0
2128840912955018368,293.94764,48.06526,3.7853,1.054,0.093,3.94,-2.12,-8079.9,254.0,80.1,1.105,5.68,CH-2,2.564,2.564,,0
2129719495765254272,291.99833,48.81763,3.6602,3.362,0.14,4.87,-3.23,-8079.3,261.1,89.0,1.285,6.058,CH-2,5.623,5.627,5.619,0
2130035639718206464,290.93438,49.94121,3.635,1.01,0.133,4.29,-2.94,-8082.7,262.1,94.6,1.379,6.371,CH-2,1.577,1.576,1.577,0
2106235301785454208,286.74853,45.15872,3.6598,0.998,0.043,2.39,-2.41,-8057.4,254.2,97.3,1.55,6.976,CH-2,3.366,3.344,3.388,1
2106235301785453824,286.74756,45.15802,3.6669,1.147,0.042,2.09,-2.88,-8057.5,253.7,97.2,1.812,7.495,CH-2,3.367,3.346,3.388,1
2127785313075229184,289.36144,46.89237,3.5837,1.04,0.133,3.01,-2.69,-8066.7,263.4,94.3,1.859,7.446,CH-2,2.685,2.682,2.687,0
2129930258400157440,291.33504,49.15594,3.9945,0.942,0.031,4.19,-2.39,-8083.5,238.7,85.6,1.888,8.167,CH-2,15.309,,15.309,0
2129417404945830784,290.12923,48.2085,3.5671,0.991,0.174,3.57,-2.88,-8073.2,265.9,94.9,2.018,7.785,CH-2,10.982,10.98,10.983,0
2107169165113864064,285.11538,45.78504,3.996,1.05,0.001,2.56,-1.64,-8063.9,231.4,96.3,2.036,7.968,CH-2,10.58,10.58,,0
2106508496064940544,285.54396,45.73121,3.5316,1.077,0.047,2.72,-3.13,-8056.4,262.3,104.8,2.281,8.066,CH-2,4.969,4.969,,0
2130135592196632192,290.9828,50.26155,3.6758,0.995,0.149,4.41,-2.68,-8084.6,259.3,94.2,2.294,8.383,CH-2,2.808,2.807,2.808,0
2134851775526125696,296.00384,49.08662,3.7509,2.683,0.076,4.0,-1.76,-8086.4,258.1,77.2,2.303,8.19,CH-2,12.228,1.919,12.228,0
2127726081184588160,289.65564,46.61034,3.5423,1.032,0.133,2.95,-3.04,-8065.1,266.7,93.8,2.322,8.488,CH-2,11.543,11.421,11.666,0
2133055723280822016,290.21206,50.30541,3.6158,1.638,0.14,4.61,-2.67,-8083.3,262.9,97.6,2.436,7.682,CH-2,4.368,4.368,,0
2133330051428541952,288.22611,51.02758,3.9572,1.035,0.026,4.72,-3.1,-8087.7,238.5,97.1,2.475,9.427,CH-2,15.689,,15.689,0
2126529468937923456,292.91309,45.38562,3.7904,0.945,0.06,3.62,-3.45,-8067.6,251.9,77.5,2.489,9.806,CH-2,,,,0
2139556207822524416,289.31533,52.96912,3.855,1.741,0.035,5.09,-2.7,-8096.0,245.8,99.5,2.564,8.157,CH-2,0.618,0.618,,0
2133510921093964928,288.3215,51.7504,3.9984,1.058,0.013,5.24,-1.72,-8091.1,236.1,97.2,2.694,10.892,CH-2,,,,0
2126008609657702784,291.17321,43.13471,3.9928,1.042,0.005,4.7,-3.5,-8059.4,236.3,75.2,2.713,11.371,CH-2,,,,0
2139369183468814464,290.79757,52.34213,3.8986,1.046,0.023,6.0,-1.67,-8095.1,244.3,94.1,2.901,11.14,CH-2,,,,0
2135947060905910528,293.06345,50.74431,3.5891,1.064,0.162,4.67,-2.76,-8088.3,267.4,91.3,2.927,9.973,CH-2,,,,0
2129891534975864064,292.22881,49.87073,3.9714,1.034,0.031,4.45,-2.05,-8087.1,241.0,85.0,2.934,9.923,CH-2,,,,0
2128941144612685184,293.97718,48.34345,3.6833,1.009,0.123,4.27,-2.51,-8080.0,261.1,82.2,3.034,9.195,CH-2,0.694,,0.694,0
2129395272975899904,290.64674,47.9067,3.6401,0.988,0.131,3.41,-2.82,-8073.5,261.0,91.4,3.045,10.484,CH-2,,,,0
2135812538230262016,295.59904,52.46613,3.784,1.047,0.044,5.51,-2.38,-8100.2,255.5,84.7,3.071,9.819,CH-2,,,,0
2139278748636772224,290.62591,52.31557,3.766,1.0,0.067,4.9,-2.66,-8093.9,252.8,97.0,3.077,10.796,CH-2,,,,0
2136160297441345792,292.39422,51.24433,3.8955,1.023,0.036,5.04,-1.87,-8092.2,245.9,88.3,3.083,10.486,CH-2,,,,0
2130026942405777664,290.82952,49.76271,3.5996,1.025,0.163,4.65,-3.05,-8081.4,264.5,95.3,3.103,10.235,CH-2,,,,0
2130909231769499648,289.00781,47.55733,4.0202,1.102,0.021,2.27,-2.05,-8075.0,234.7,88.4,3.299,11.741,CH-2,,,,0
2107132155378666112,284.99718,45.31313,3.6863,0.939,0.031,4.16,-3.3,-8056.8,250.4,102.2,3.326,11.417,CH-2,,,,0
2136561408730121472,294.15428,52.5157,3.8967,1.033,0.022,5.21,-1.87,-8099.4,247.1,86.4,3.342,10.948,CH-2,,,,0
2135433107939367040,296.63643,50.85392,3.7661,0.964,0.045,5.14,-1.69,-8094.7,257.6,79.1,3.486,11.025,CH-2,,,,0
2082008971824158720,302.13662,44.82768,2.9149,0.927,0.361,4.58,-3.24,-8066.0,336.3,59.4,-0.422,11.039,RSG-5,,,,0
2081986328756022144,302.539,45.01673,2.8651,1.146,0.291,4.52,-3.04,-8066.9,342.5,59.3,-0.214,-0.059,RSG-5,,,,0
2081738698122520832,303.82168,45.74104,2.9535,0.922,0.676,5.41,-3.43,-8075.0,333.4,56.0,-0.197,-0.671,RSG-5,,,,0
2082384317605663488,302.74675,45.60107,2.9891,1.11,0.552,5.35,-3.51,-8072.5,328.7,58.8,-0.137,0.637,RSG-5,,,,0
2081646132986902528,303.61977,45.62058,2.895,0.965,0.428,4.51,-3.39,-8073.0,340.0,57.0,-0.136,0.534,RSG-5,,,,0
2080810675946926080,304.21852,42.87107,2.9374,0.934,0.192,5.32,-3.64,-8061.5,334.1,45.4,-0.103,0.903,RSG-5,,,,0
2081724434527097472,303.8188,45.59434,2.9404,0.968,0.681,4.83,-3.64,-8074.0,334.9,55.7,-0.102,0.796,RSG-5,,,,0
2082364835634201728,303.15942,45.42899,2.9155,0.852,0.559,5.22,-3.5,-8071.3,337.2,57.8,0.009,1.668,RSG-5,,,,0
2081979693024624896,302.7169,45.01345,3.0162,0.885,0.437,5.05,-3.59,-8070.0,325.5,56.7,0.013,1.66,RSG-5,,,,0
2082038310734635136,302.29594,45.18833,3.0494,0.952,0.393,4.84,-3.07,-8070.6,321.7,58.3,0.027,1.692,RSG-5,,,,0
2081601980722071168,303.06776,45.08859,2.9722,0.905,0.548,4.98,-3.5,-8070.4,330.6,56.3,0.032,1.778,RSG-5,,,,0
2081909496073950336,301.72709,44.65327,2.9192,0.819,0.348,4.7,-3.5,-8064.4,335.4,60.3,0.08,1.701,RSG-5,,,,0
2081462720701840512,304.58863,45.08911,2.9278,1.033,0.49,5.28,-3.47,-8073.0,336.6,51.5,0.093,1.562,RSG-5,,,,0
2068589982158885248,304.56223,41.64433,2.902,0.867,0.216,3.86,-3.9,-8055.5,337.6,40.3,0.218,2.267,RSG-5,,,,0
2080835792915924736,304.0468,43.18726,2.8312,0.916,0.213,4.21,-3.25,-8060.4,346.7,48.0,0.317,2.533,RSG-5,,,,0
2080812806250789120,304.42603,42.87071,2.9698,0.846,0.188,5.48,-3.96,-8062.6,330.6,44.4,0.373,2.646,RSG-5,,,,0
2082390742877325952,303.24642,45.59332,2.938,0.896,0.673,5.23,-3.7,-8072.7,334.8,57.7,0.403,2.84,RSG-5,,,,0
2081816694727326976,301.73673,43.8901,2.9734,0.941,0.314,4.51,-3.78,-8061.6,328.9,57.2,0.428,2.879,RSG-5,,,,0
2081092838118111616,303.37399,43.73183,2.8134,0.971,0.229,4.49,-3.4,-8061.2,348.8,52.6,0.536,3.31,RSG-5,,,,0
2081734403155443712,304.12791,45.85105,2.9312,0.889,0.495,4.66,-3.93,-8075.8,336.2,55.6,0.538,3.258,RSG-5,,,,0
2081223748723105536,302.92882,44.88659,2.9956,0.863,0.517,4.99,-3.42,-8069.5,327.8,55.9,0.545,3.281,RSG-5,,,,0
2081742408974210304,303.65546,45.82927,2.9526,1.032,0.657,5.49,-3.56,-8075.0,333.5,56.9,0.585,3.609,RSG-5,1.403,1.403,,0
2081757351152470400,304.31435,45.98757,2.9147,0.745,0.545,5.39,-3.27,-8076.7,338.3,55.6,0.589,3.666,RSG-5,1.104,1.104,,0
2081602358680967936,303.13486,45.04615,3.0369,1.02,0.426,5.02,-3.09,-8071.4,323.6,55.2,0.639,2.661,RSG-5,0.899,0.899,,0
2081117229227768448,303.10817,43.99589,2.9568,0.823,0.344,4.78,-3.41,-8064.8,331.8,52.8,0.688,4.061,RSG-5,1.945,1.945,,0
2074399629815395456,301.24681,41.3433,2.9427,0.866,0.218,3.78,-3.27,-8047.3,330.1,51.3,0.695,4.172,RSG-5,2.79,2.79,,0
2081658468132007424,304.5428,45.30455,2.9403,0.865,0.598,5.34,-3.35,-8074.2,335.3,52.3,0.697,4.136,RSG-5,1.851,1.851,,0
2081720586236401536,303.96674,45.55665,3.0218,0.969,0.542,5.33,-3.68,-8075.4,325.9,54.1,0.843,4.213,RSG-5,3.612,3.612,,0
2075883523827190272,299.80145,42.79381,2.9422,1.708,0.199,3.71,-3.4,-8051.4,330.0,61.2,0.847,4.723,RSG-5,2.887,2.887,,0
2081741549980771200,303.71429,45.80637,3.0187,0.885,0.553,5.01,-3.59,-8076.1,326.2,55.8,0.862,4.923,RSG-5,2.52,2.52,,0
2081639020520996480,303.46453,45.54367,3.0102,1.069,0.527,5.28,-3.44,-8074.1,326.9,55.9,0.882,5.056,RSG-5,2.323,2.323,,0
2082011067768210816,302.19366,44.92402,2.8483,1.011,0.28,4.63,-3.0,-8065.4,344.2,60.5,0.895,5.185,RSG-5,4.053,4.053,,0
2075507937529953408,299.73151,42.74794,3.0287,0.885,0.159,3.91,-3.74,-8053.0,320.5,60.2,0.902,5.159,RSG-5,2.683,2.683,,0
2082051814111804672,302.26288,45.46776,3.0145,0.987,0.388,4.98,-3.1,-8071.3,325.5,59.7,0.904,5.3,RSG-5,5.462,5.462,,0
2082006360484117120,301.804,44.82945,2.9472,0.959,0.355,4.56,-3.86,-8065.9,332.3,60.2,0.918,5.166,RSG-5,4.538,4.538,,0
2081664103129240192,304.5876,45.47261,2.8302,0.989,0.273,5.04,-2.86,-8073.3,348.4,53.9,0.919,5.347,RSG-5,4.56,4.59,4.53,0
2081744985954741888,303.94295,45.81581,2.9684,0.987,0.633,5.3,-3.36,-8075.8,331.9,55.7,0.938,5.353,RSG-5,4.114,4.114,,0
2081724335751819520,303.82462,45.58015,2.9862,0.984,0.634,5.4,-3.47,-8074.7,329.7,55.1,0.947,5.405,RSG-5,3.045,2.952,3.139,0
2082383832265129472,302.70404,45.5685,2.999,1.151,0.498,4.96,-3.63,-8072.4,327.6,58.7,1.02,5.61,RSG-5,2.644,2.645,2.643,0
2081843048647104512,301.9034,44.11531,2.9425,0.979,0.317,4.52,-3.54,-8062.5,332.6,57.7,1.085,5.905,RSG-5,3.625,3.622,3.628,0
2081139910960099584,303.41776,44.16433,2.8079,0.969,0.254,4.47,-3.35,-8063.4,349.7,54.0,1.132,5.937,RSG-5,2.328,2.327,2.328,0
2081749074763705088,303.96172,46.01313,2.876,0.967,0.463,5.28,-3.14,-8075.4,342.6,57.4,1.173,6.075,RSG-5,5.005,5.006,5.003,0
2081755809272821248,304.28551,45.93402,2.9378,1.005,0.484,5.95,-3.51,-8076.7,335.6,55.2,1.191,6.229,RSG-5,6.614,13.354,6.614,0
2082142734285082368,300.43101,44.75101,2.9127,0.979,0.244,4.68,-3.21,-8062.0,335.1,65.4,1.2,6.083,RSG-5,5.095,5.095,,0
2082038005803867136,302.35524,45.17444,2.958,0.983,0.499,5.04,-3.51,-8069.0,331.7,59.2,1.322,6.413,RSG-5,3.677,3.681,3.674,0
2074995874350166784,301.61062,42.85303,2.9309,1.009,0.245,4.27,-3.37,-8055.3,332.9,54.9,1.379,6.648,RSG-5,6.643,6.613,6.674,0
2082464032200684544,302.73574,45.99002,3.0015,1.069,0.519,5.29,-3.41,-8074.6,327.5,59.9,1.411,6.699,RSG-5,4.142,4.137,4.147,0
2081220175310395776,303.21348,44.80708,3.0103,0.96,0.459,5.29,-3.79,-8070.0,326.4,54.5,1.449,6.758,RSG-5,7.733,7.82,7.645,0
2081641941098822272,303.67996,45.54278,2.916,1.407,0.631,5.47,-3.59,-8073.1,337.6,56.3,1.646,7.13,RSG-5,4.163,4.154,4.173,0
2081526423656287616,303.61926,44.48867,2.8284,1.008,0.279,4.73,-3.41,-8066.0,347.5,54.1,1.693,7.277,RSG-5,5.173,5.174,5.171,0
2082376861542398336,302.76208,45.50085,3.0256,0.932,0.508,5.09,-3.43,-8072.7,324.7,58.0,1.757,7.4,RSG-5,15.415,,15.415,0
2081663931330497664,304.55083,45.44436,3.0348,1.033,0.423,5.34,-3.52,-8076.4,324.9,51.7,1.794,7.503,RSG-5,3.971,3.971,3.972,0
2082070063440033536,302.05372,45.73346,3.0374,1.038,0.391,5.29,-3.31,-8072.5,323.0,60.9,1.878,7.672,RSG-5,4.694,4.693,4.694,0
2081203820074750592,303.33862,44.6661,2.9493,0.989,0.483,4.7,-3.35,-8068.5,333.1,54.3,1.909,7.727,RSG-5,2.624,2.621,2.627,0
2081354624964957440,304.26039,44.56021,2.9463,0.967,0.435,4.67,-3.36,-8070.0,334.1,50.7,1.942,7.801,RSG-5,9.183,9.153,9.213,1
2075857719664749952,301.17875,43.84354,3.0046,1.096,0.264,4.56,-3.18,-8060.9,325.0,58.6,1.947,7.268,RSG-5,4.729,4.736,4.722,0
2081724644989515904,303.89448,45.61579,2.9971,1.091,0.538,5.74,-3.3,-8075.2,328.6,54.9,1.982,7.906,RSG-5,5.655,5.665,5.645,0
2082408163264910464,303.04092,45.78182,2.8837,1.32,0.513,5.12,-3.46,-8072.3,341.0,59.7,1.989,7.547,RSG-5,,,,0
2081225913386673280,302.99699,44.97292,2.982,1.051,0.527,4.76,-3.15,-8069.9,329.4,56.1,2.031,7.94,RSG-5,5.008,5.003,5.013,0
2080989346587207936,303.2649,43.2986,2.812,1.022,0.22,4.18,-3.18,-8058.7,348.6,51.5,2.062,8.05,RSG-5,5.582,5.604,5.559,0
2082495162120828672,303.58987,45.92587,3.027,0.946,0.445,5.45,-2.96,-8076.5,325.3,56.5,2.075,8.129,RSG-5,9.539,9.592,9.486,0
2081630052629208704,303.82075,45.50388,2.9646,1.057,0.74,5.36,-3.62,-8074.0,332.1,55.1,2.109,7.489,RSG-5,6.979,6.973,6.985,0
2081737529891330560,303.69812,45.6721,2.9829,0.995,0.579,4.8,-3.38,-8074.8,330.1,55.9,2.134,7.471,RSG-5,6.638,3.065,6.638,0
2074804112651393152,302.06637,41.92091,2.9598,1.313,0.164,5.82,-2.53,-8052.4,329.3,49.9,2.269,9.581,RSG-5,,,,0
2082442385564859392,302.28876,45.73853,3.021,0.948,0.396,4.97,-3.14,-8072.8,324.9,60.4,2.3,8.557,RSG-5,6.677,,6.677,0
2081055660883362944,302.47959,43.58518,2.8934,1.049,0.293,4.52,-3.66,-8060.1,338.4,54.5,2.313,8.501,RSG-5,6.423,,6.423,0
2082643767988675584,302.08745,46.12299,2.9198,1.022,0.435,5.44,-3.39,-8072.6,336.2,63.7,2.318,8.52,RSG-5,,,1.397,0
2082397099429013120,303.37261,45.66339,2.9802,1.041,0.597,5.33,-3.65,-8074.0,330.1,57.0,2.32,8.002,RSG-5,12.753,,12.753,0
2081470760880795648,304.88569,45.27246,2.9837,1.012,0.442,5.08,-3.84,-8075.5,330.6,50.5,2.378,8.85,RSG-5,,,,0
2082374456360602880,302.6842,45.36425,3.0458,1.051,0.462,5.37,-3.6,-8072.2,322.4,57.6,2.4,8.82,RSG-5,3.259,,3.259,0
2082428160633113728,302.31896,45.59996,2.8892,0.983,0.412,5.34,-3.26,-8069.9,339.7,61.6,2.411,8.737,RSG-5,4.579,,4.579,0
2082023639126336768,301.53399,45.03725,3.0086,1.078,0.326,4.96,-3.46,-8067.5,325.4,61.0,2.419,8.814,RSG-5,9.754,,9.754,0
2081354624964957696,304.26028,44.56094,2.9593,1.038,0.432,5.14,-3.7,-8070.2,332.6,50.6,2.425,8.136,RSG-5,9.196,9.153,9.239,1
2082513991257567872,303.30741,46.20479,2.9254,0.945,0.592,5.2,-3.49,-8075.7,336.5,59.6,2.465,8.842,RSG-5,2.411,,2.411,0
2082410808964716928,302.87275,45.82349,3.0175,0.948,0.436,5.36,-2.99,-8074.3,325.8,58.7,2.476,8.957,RSG-5,3.461,3.461,,0
2081120016662804864,303.23989,44.13416,2.9479,0.951,0.395,5.11,-3.41,-8065.6,333.0,52.9,2.566,9.031,RSG-5,29.442,,29.442,0
2081689872933420032,304.64426,45.66709,2.9112,1.025,0.468,5.91,-3.55,-8075.8,338.8,53.4,2.568,9.113,RSG-5,1.44,,1.44,0
2081729730230713984,304.28006,45.73602,2.9366,0.945,0.555,5.39,-3.77,-8075.7,335.7,54.6,2.579,9.163,RSG-5,,,,0
2081568239458574336,303.8519,45.10149,2.9211,1.067,0.619,5.41,-3.42,-8071.3,336.9,54.2,2.607,9.154,RSG-5,1.983,,1.983,0
2081688395464645248,304.68927,45.56132,3.0109,1.001,0.487,5.48,-3.9,-8076.9,327.6,51.9,2.65,9.314,RSG-5,,,,0
2081612219924301184,303.24708,45.28477,2.9713,0.986,0.631,5.13,-3.21,-8071.7,330.9,56.3,2.662,9.507,RSG-5,,,,0
2076069753608680576,300.77289,44.27447,2.8609,0.974,0.208,4.45,-2.6,-8059.1,341.2,63.4,2.663,9.099,RSG-5,1.636,1.636,1.636,0
2075855108320328192,301.35044,43.80965,3.0309,1.116,0.222,4.05,-2.75,-8061.6,322.3,57.6,2.668,12.852,RSG-5,,,,0
2075502371252387968,299.92827,42.58102,2.9426,1.152,0.176,3.69,-2.67,-8050.6,329.9,60.1,2.682,9.173,RSG-5,3.921,3.921,,0
2081705747132445952,304.39773,45.74441,2.9475,0.955,0.531,5.62,-3.09,-8076.2,334.5,54.1,2.687,9.302,RSG-5,,,,0
2081630872956081920,303.48212,45.21888,3.051,0.972,0.419,4.92,-3.21,-8073.2,322.4,54.4,2.692,9.39,RSG-5,,,,0
2081453542347988992,305.08574,45.12104,3.0224,0.969,0.362,4.82,-2.91,-8075.8,326.4,49.0,2.704,9.388,RSG-5,,,,0
2080730617755600128,303.73437,42.84983,2.8259,0.955,0.218,3.96,-3.18,-8057.8,346.9,48.1,2.723,9.638,RSG-5,0.795,,0.795,0
2081966640625918336,302.71472,44.73438,3.0002,1.113,0.398,4.7,-3.22,-8068.4,327.1,56.1,2.73,9.007,RSG-5,15.519,,15.519,0
2085241153745633024,299.50427,45.63907,2.8341,1.03,0.15,3.7,-3.6,-8063.0,344.0,72.8,2.732,9.538,RSG-5,,,,0
2081547378793603200,304.05309,44.75345,2.9685,0.955,0.46,4.71,-3.16,-8070.9,331.5,51.8,2.737,9.409,RSG-5,,,,0
2081211619735232384,303.03804,44.62202,3.024,1.004,0.343,4.76,-2.88,-8069.0,324.7,54.3,2.739,9.53,RSG-5,1.648,,1.648,0
2081740033848644096,303.85325,45.80704,3.0029,1.013,0.575,4.95,-3.83,-8076.1,328.0,55.5,2.76,9.885,RSG-5,,,,0
2081575901680300672,304.04326,45.23621,2.9624,1.018,0.628,5.34,-3.85,-8073.1,332.4,53.5,2.762,9.72,RSG-5,,,,0
2081677125469997824,304.43916,45.54246,2.8239,1.179,0.344,5.22,-3.32,-8073.2,349.1,54.7,2.769,8.979,RSG-5,11.054,,11.054,0
2082390639798108416,303.25771,45.57372,2.9493,0.979,0.668,5.34,-3.4,-8072.8,333.5,57.5,2.776,10.106,RSG-5,,,,0
2082717057311938176,301.56771,46.51458,2.8647,1.004,0.263,4.5,-3.28,-8072.5,342.4,67.6,2.806,10.054,RSG-5,,,,0
2081866000953158272,301.39482,44.04718,3.0446,0.947,0.246,4.86,-3.49,-8063.1,321.0,58.0,2.815,9.806,RSG-5,,,,0
2082000381889482240,301.93496,44.64473,2.9661,1.064,0.374,4.92,-3.18,-8065.7,330.2,58.9,2.823,9.798,RSG-5,,,,0
2081680694576575360,304.25857,45.61562,3.0079,0.99,0.534,5.34,-3.26,-8076.2,327.7,53.5,2.838,9.993,RSG-5,,,,0
2081730172600231936,304.26324,45.76524,2.9145,1.021,0.518,5.13,-3.16,-8075.4,338.2,55.0,2.838,9.007,RSG-5,,,,0
2081977567022885632,302.89433,45.02023,2.9303,0.99,0.55,5.16,-3.34,-8068.9,335.1,57.2,2.84,9.615,RSG-5,,,,0
2069175330362054400,305.78028,43.216,2.8941,1.028,0.189,4.43,-3.86,-8066.0,340.4,41.3,2.842,11.234,RSG-5,,,,0
2081752373298678528,303.90074,46.07228,2.8323,1.047,0.35,5.48,-3.01,-8074.8,347.9,58.4,2.851,9.624,RSG-5,,,,0
2081602869772235264,303.19523,45.09142,3.0359,0.946,0.439,5.26,-3.73,-8071.8,323.7,55.1,2.852,10.06,RSG-5,,,,0
2076020653541477888,300.4341,43.55073,2.934,1.03,0.242,4.24,-3.36,-8056.3,332.0,61.3,2.852,9.54,RSG-5,,,,0
2081980552014790784,302.789,45.05211,2.8275,0.987,0.306,5.06,-3.5,-8066.9,347.3,59.0,2.853,9.911,RSG-5,,,,0
2082400943415898624,303.34967,45.76138,2.9308,1.046,0.632,5.33,-3.73,-8073.7,335.7,58.0,2.854,9.788,RSG-5,,,,0
2081612009459908736,303.25142,45.28111,2.8948,1.013,0.46,4.88,-3.17,-8070.4,339.6,57.2,2.856,10.092,RSG-5,,,,0
2068694263964563840,304.42259,42.38654,2.8127,1.045,0.21,3.66,-3.98,-8056.8,348.7,44.0,2.864,9.335,RSG-5,,,,0
2081547383097150848,304.05039,44.75564,2.9608,1.006,0.488,4.82,-3.37,-8070.8,332.4,51.9,2.871,9.16,RSG-5,3.205,,3.205,0
2081627780580252288,303.6791,45.40992,2.8909,0.991,0.314,3.83,-3.3,-8072.0,340.4,56.2,2.873,11.44,RSG-5,,,,0
2081831396391091072,302.19882,44.09045,2.9155,1.082,0.34,4.82,-3.17,-8062.5,335.9,56.9,2.885,10.381,RSG-5,,,,0
2082015461508844416,302.06763,45.01755,2.8637,0.918,0.313,4.91,-3.5,-8065.9,342.3,61.0,2.886,9.87,RSG-5,,,,0
2082371604502327040,302.69705,45.36955,3.0684,0.972,0.349,4.59,-3.21,-8072.6,320.1,57.3,2.887,10.233,RSG-5,,,,0
2081678706018007808,304.43184,45.6233,2.9534,0.983,0.508,5.77,-3.81,-8075.7,333.8,53.5,2.893,10.297,RSG-5,,,,0
2081215639824808064,302.94528,44.67899,2.8668,0.989,0.301,4.48,-2.84,-8066.2,342.4,56.7,2.896,9.971,RSG-5,,,,0
2081540614228403584,303.81854,44.83704,2.9762,1.101,0.369,4.17,-3.22,-8070.9,330.5,52.8,2.906,10.212,RSG-5,,,,0
2082399328505622912,303.45973,45.78688,3.012,0.973,0.537,5.23,-3.62,-8075.3,326.7,56.7,2.908,10.197,RSG-5,,,,0
2074949346957260416,302.35171,42.63774,2.9734,1.015,0.225,5.34,-3.92,-8056.8,328.6,51.0,2.909,10.321,RSG-5,,,,0
2081755396955952896,304.30308,45.88992,2.9155,1.031,0.569,5.78,-3.85,-8076.2,338.2,55.3,2.91,10.107,RSG-5,,,,0
2081163030760529792,302.87896,44.09469,2.9009,0.931,0.32,4.53,-3.6,-8063.7,338.1,54.6,2.921,10.142,RSG-5,,,,0
2081686260857492992,304.91115,45.5743,2.9013,1.086,0.443,5.71,-3.28,-8075.8,340.1,52.3,2.922,10.63,RSG-5,,,,0
2081603556963811328,303.12977,45.11492,3.062,1.0,0.385,4.64,-3.48,-8072.2,320.9,55.1,2.923,10.251,RSG-5,,,,0
2075928157118463872,300.23828,43.45764,2.9964,0.991,0.163,5.99,-2.52,-8056.8,324.9,60.9,2.934,10.68,RSG-5,,,,0
2080915709365504128,303.93437,43.65497,3.0266,1.152,0.247,4.75,-2.64,-8066.3,324.5,48.2,2.942,10.285,RSG-5,,,,0
2081987050301280256,302.36511,44.95071,2.9693,0.988,0.423,4.54,-3.15,-8068.2,330.3,58.3,2.943,10.802,RSG-5,,,,0
2082500998973646336,303.50237,46.11974,2.9947,1.105,0.464,5.99,-2.86,-8076.8,328.8,57.8,2.944,10.863,RSG-5,,,,0
2085391340164306816,299.97595,46.5456,2.8233,0.959,0.148,3.77,-3.67,-8068.6,346.1,74.1,2.946,9.934,RSG-5,,,,0
2075782295733641088,301.7402,43.2657,2.8669,1.055,0.239,4.37,-3.75,-8056.2,340.7,56.5,2.95,10.264,RSG-5,,,,0
2075737323139840000,301.41951,42.64953,2.8755,1.073,0.234,4.27,-3.68,-8052.5,339.0,55.6,2.953,9.508,RSG-5,,,,0
2080689622285429120,303.66916,42.25567,2.8823,0.963,0.218,3.64,-3.01,-8055.9,339.7,45.8,2.965,9.963,RSG-5,,,,0
2081701108567797632,304.58118,45.62585,2.9466,0.958,0.639,5.28,-3.42,-8076.0,334.7,53.1,2.968,10.691,RSG-5,,,,0
2082363972335462400,303.1459,45.34492,2.9422,1.052,0.557,5.3,-2.95,-8071.3,334.1,57.2,2.972,10.361,RSG-5,,,,0
2081978524793495936,302.70768,44.96492,2.9878,1.004,0.489,4.74,-3.58,-8069.3,328.5,57.0,2.976,10.587,RSG-5,,,,0
2082364315932995712,303.10096,45.39324,2.8881,1.065,0.44,5.93,-3.85,-8070.5,340.4,58.2,2.977,9.906,RSG-5,,,,0
2082506054158143104,303.58913,46.15196,2.9406,0.95,0.552,5.57,-3.11,-8076.3,334.9,58.3,2.991,9.361,RSG-5,,,,0
2081676468328607744,304.4007,45.54826,3.0055,0.957,0.554,5.28,-3.57,-8076.1,328.0,52.8,2.998,10.486,RSG-5,,,,0
2081195569434061440,303.03859,44.37121,2.944,0.996,0.416,4.72,-3.29,-8066.3,333.4,54.4,3.001,10.381,RSG-5,,,,0
2082395037844861824,303.14062,45.67384,2.8706,1.083,0.464,5.68,-3.57,-8071.7,342.6,59.2,3.02,9.698,RSG-5,,,,0
2081669974342252160,304.26631,45.43394,2.9257,0.946,0.597,5.06,-3.28,-8074.0,336.8,53.8,3.022,10.537,RSG-5,,,,0
2081588683503568768,303.56542,44.95638,3.0419,1.077,0.401,4.82,-3.86,-8072.0,323.3,53.4,3.031,10.224,RSG-5,,,,0
2082662833339303680,301.98216,46.37678,3.0556,0.985,0.319,4.43,-3.65,-8075.8,321.2,62.9,3.043,9.782,RSG-5,,,,0
2075565936763597952,299.17231,42.76259,2.9573,1.054,0.142,3.78,-2.52,-8050.3,327.7,63.2,3.048,10.584,RSG-5,,,,0
2062576405174587648,304.07408,41.2622,3.0271,1.353,0.126,3.59,-3.67,-8055.3,323.0,40.0,3.05,11.037,RSG-5,,,,0
2081641838019627904,303.73656,45.5387,3.045,0.983,0.43,5.3,-3.31,-8075.2,323.3,54.6,3.071,10.642,RSG-5,,,,0
2075577928314669312,299.28445,43.10388,2.8082,0.986,0.158,4.34,-3.5,-8048.5,345.5,66.1,3.08,10.901,RSG-5,,,,0
2082416233501351552,303.28323,45.9641,3.0278,1.073,0.474,5.36,-3.18,-8076.0,325.0,57.7,3.084,11.531,RSG-5,,,,0
2074812732637849088,301.76306,41.90619,3.0433,1.044,0.128,5.88,-3.97,-8053.5,320.0,50.2,3.089,11.028,RSG-5,,,,0
2081727939216919936,304.22142,45.64973,3.0565,0.931,0.403,5.0,-3.12,-8077.0,322.4,53.2,3.094,11.19,RSG-5,,,,0
2081219793046352512,303.14721,44.76601,2.8647,0.964,0.346,5.06,-3.32,-8067.0,342.9,56.3,3.096,10.612,RSG-5,,,,0
2082044254970360576,302.38805,45.25275,3.0045,0.937,0.456,4.77,-3.61,-8070.3,326.6,58.7,3.098,9.976,RSG-5,,,,0
2081206564546899072,303.24234,44.6685,3.015,1.036,0.429,4.75,-3.53,-8069.5,325.8,53.9,3.108,10.937,RSG-5,,,,0
2075929943835165824,300.21951,43.5073,2.915,0.925,0.212,4.05,-3.23,-8055.2,333.9,62.2,3.113,10.077,RSG-5,,,,0
2075775943486189568,301.69228,43.21433,3.047,1.084,0.2,3.94,-3.5,-8059.8,320.5,54.4,3.124,10.059,RSG-5,,,,0
2081735326561391744,304.03852,45.86999,2.911,0.915,0.636,5.51,-3.65,-8075.4,338.5,56.2,3.139,10.549,RSG-5,,,,0
2082426064689235968,302.50869,45.62833,2.9128,0.97,0.5,5.21,-3.24,-8070.8,337.1,60.7,3.144,10.968,RSG-5,,,,0
2081744912932494720,303.70165,45.97987,2.9528,1.117,0.657,5.68,-3.47,-8075.9,333.5,57.2,3.152,11.283,RSG-5,,,,0
2082412041608924928,303.03714,45.89827,2.8263,1.022,0.307,5.23,-3.72,-8071.9,347.9,60.9,3.159,11.371,RSG-5,,,,0
2082415924262577664,303.22009,45.92399,2.9792,1.012,0.545,5.45,-3.3,-8075.0,330.2,58.3,3.166,10.818,RSG-5,,,,0
2081164611308289024,303.06154,44.0463,2.9012,1.005,0.32,4.8,-3.93,-8063.9,338.2,53.8,3.185,10.8,RSG-5,,,,0
2081568200796644096,303.85461,45.08208,2.9924,1.005,0.489,4.7,-3.34,-8072.4,328.9,53.3,3.187,11.658,RSG-5,,,,0
2082533984319323520,303.71501,46.41277,2.8841,0.992,0.471,5.63,-3.88,-8077.0,341.6,59.5,3.189,10.995,RSG-5,,,,0
2081392828688845952,305.08642,44.73624,2.9953,1.038,0.309,4.62,-2.67,-8073.6,329.2,48.0,3.199,11.285,RSG-5,,,,0
2074635264585973760,302.77083,41.45345,3.0093,1.022,0.171,3.77,-3.17,-8052.8,324.1,45.4,3.213,11.054,RSG-5,,,,0
2082503335437613568,303.64791,46.11956,2.9217,1.108,0.472,4.51,-3.5,-8076.0,337.1,58.2,3.232,12.047,RSG-5,5.147,,5.147,0
2081567204363714688,303.89337,45.05287,2.9554,1.094,0.575,4.86,-3.38,-8071.8,333.0,53.5,3.233,11.161,RSG-5,,,,0
2081567238723967360,303.91792,45.05448,2.9716,1.053,0.475,5.68,-2.8,-8072.1,331.2,53.3,3.241,10.754,RSG-5,,,,0
2081039713660342912,302.14416,43.49819,2.8386,1.003,0.238,4.86,-3.59,-8057.7,344.6,56.1,3.244,10.833,RSG-5,,,,0
2081880084138335744,301.30615,44.22275,3.0269,1.035,0.244,4.12,-3.94,-8063.4,322.9,59.0,3.251,11.995,RSG-5,,,,0
2081996838531230976,302.42909,45.18144,2.8651,1.018,0.363,5.05,-3.42,-8067.5,342.5,60.2,3.257,10.571,RSG-5,,,,0
2081791955715494400,301.99248,43.5918,2.8341,1.037,0.241,3.77,-3.34,-8057.7,345.0,57.0,3.258,11.234,RSG-5,,,,0
2082225674386612480,301.44924,45.39724,3.0103,1.125,0.311,5.2,-2.89,-8069.2,325.3,62.3,3.369,10.651,RSG-5,,,,0

